Combed Trisection Diagrams and Non-Semisimple 4-Manifold Invariants

Given a triple $H$ of (possibly non-semisimple) Hopf algebras equipped with pairings satisfying a set of properties, we describe a construction of an associated smooth, scalar invariant $\tau_H(X,\pi)$ of a simply connected, compact, oriented $4$-manifold $X$ and an open book $\pi$ on its boundary. This invariant generalizes an earlier semisimple version and is calculated using a trisection diagram $T$ for $X$ and a certain type of combing of the trisection surface. We explain a general calculation of this invariant for a family of exotic 4-manifolds with boundary called Stein nuclei, introduced by Yasui. After investigating many low-dimensional Hopf algebras up to dimension 11, we have not been able to find non-semisimple Hopf triples that satisfy the criteria for our invariant. Nonetheless, appropriate Hopf triples may exist outside the scope of our explorations.

==> Tikz/cop_hopf_algebra.tikz <==
\begin{tikzpicture}
  \draw (1,0) node (Dcop) {$\Delta^{\op{cop}}$};
  \draw[<-] (0,-.25)--(Dcop);
  \draw[<-] (0,.25)--(Dcop);
  \draw[<-] (Dcop)--(2,0); 

  \draw (2.5,0) node (=) {$:=$};

  \draw (4,0) node (D) {$\Delta$};
  \draw[<-] (3,-.25) to [out=0,in=150,looseness=1] (D);
  \draw[<-] (3,.25) to [out=0,in=210,looseness=1] (D);
  \draw[<-] (D)--(5,0);  \end{tikzpicture}

==> Tikz/left_cointegral.tikz <==
\begin{tikzpicture}

  \draw (4,0) node (M2) {$M$};
  \draw (5,.25) node (m2) {$e_L$};
  \draw[<-] (M2)--(5,-.25);
  \draw[<-] (M2)--(m2);
  \draw[<-] (3,0)--(M2);

  \draw (5.5,0) node (=2) {$=$};

  \draw (6.8,0) node (m3) {$e_L$};
  \draw (7.3,0) node (E) {$\epsilon$};
  \draw[<-] (6,0)--(m3);
  \draw[<-] (E)--(7.8,0);
\end{tikzpicture}

==> Tikz/left_integral.tikz <==
\begin{tikzpicture}
  \draw (4,0) node (D1) {$\Delta$};
  \draw (5,-.25) node (i1) {$\mu_L$};
  \draw[->] (D1)--(i1);
  \draw[->] (D1)--(5,.25);
  \draw[->] (3,0)--(D1);

  \draw (5.5,0) node (=2) {$=$};

  \draw (6.8,0) node (i3) {$\mu_L$};
  \draw (7.3,0) node (N) {$\eta$};
  \draw[->] (6,0)--(i3);
  \draw[->] (N)--(7.8,0);
\end{tikzpicture}

==> Tikz/op_hopf_algebra.tikz <==
\begin{tikzpicture}
  \draw (1,0) node (Mop) {$M^{\op{op}}$};
  \draw[->] (0,-.25)--(Mop);
  \draw[->] (0,.25)--(Mop);
  \draw[->] (Mop)--(2,0); 

  \draw (2.5,0) node (=) {$:=$};

  \draw (4,0) node (M) {$M$};
  \draw[->] (3,-.25) to [out=0,in=150,looseness=1] (M);
  \draw[->] (3,.25) to [out=0,in=210,looseness=1] (M);
  \draw[->] (M)--(5,0);  \end{tikzpicture}

==> Tikz/right_cointegral.tikz <==
\begin{tikzpicture}
  \draw (4,0) node (M1) {$M$};
  \draw (5,-.25) node (m1) {$e_R$};
  \draw[<-] (M1)--(m1);
  \draw[<-] (M1)--(5,.25);
  \draw[<-] (3,0)--(M1);

  \draw (5.5,0) node (=2) {$=$};

  \draw (6.8,0) node (m3) {$e_R$};
  \draw (7.3,0) node (E) {$\epsilon$};
  \draw[<-] (6,0)--(m3);
  \draw[<-] (E)--(7.8,0);
\end{tikzpicture}

==> Tikz/right_integral.tikz <==
\begin{tikzpicture}

  \draw (4,0) node (D2) {$\Delta$};
  \draw (5,.25) node (i2) {$\mu_R$};
  \draw[->] (D2)--(5,-.25);
  \draw[->] (D2)--(i2);
  \draw[->] (3,0)--(D2);

  \draw (5.5,0) node (=2) {$=$};

  \draw (6.8,0) node (i3) {$\mu_R$};
  \draw (7.3,0) node (N) {$\eta$};
  \draw[->] (6,0)--(i3);
  \draw[->] (N)--(7.8,0);

\end{tikzpicture}
